Dust Settling and Rapid Planetary Migration

Planetary migration is essential to explain the observed mass-period relation for exoplanets. Without some stopping mechanism, the tidal, resonant interaction between planets and their gaseous disc generally causes the planets to migrate inward so efficiently that they plunge into the host star within the gaseous disc lifetime ($\sim $ 1-3 Myrs). We investigate planetary migration by analytically calculating the migration rate and time within self-consistently computed, radiatively heated discs around M stars in which the effects of dust settling are included. We show that dust settling lowers the disc temperature and raises the gas density in the mid-plane. This inescapable evolution of disc structure speeds up type I planetary migration for lower mass bodies by up to a factor of about 2. We also examine the effects of dust settling on the gap-opening mass and type II migration, and find that the gap-opening mass is reduced by a factor of 2 and type II migration becomes slower by a factor of 2. While dust settling can somewhat alleviate the problem of planetary migration for more massive planets, the more rapid migration of low mass planets and planetary cores requires a robust slowing mechanism.

==> ReadMe.txt <==
This is a list of files in the directory called HasegawaRevised2

HasegawaRevised2.tex         : the main tex file containing the main text

adsbibliography.bib          : the bib file containing the references

mn-jour.bib                  : the bib file containing the abbreviation of journals
                              (this file is needed for compiling Hasegawatext.tex 
                              and adsbibliography.bib properly)

HasegawaRevised2.bbl         :  the bbl file containing the references

fig*.eps                     : figure files 
                              (fig1*.eps, fig3*.eps, fig7.eps, fig8.eps, fig11.eps, fig12.eps, 
                               and fig13.eps are colour figures) 


mn2e.bst                     : the bst file for Monthly Notices of the Royal Astronomical Society

mn2e.cls                     : the cls file for Monthly Notices of the Royal Astronomical Society
